Automatic Synthesis of Totally Self-Checking Circuits

Totally self-checking (TSC) circuits are synthesised with a grid of computers running a distributed population based stochastic optimisation algorithm. The presented method is the first to automatically synthesise TSC circuits from arbitrary logic as all previous methods fail to guarantee the checker is self-testing (ST) for circuits with limited output codespaces. The circuits synthesised by the presented method have significantly lower overhead than the previously reported best for every one of a set of 11 frequently used benchmarks. Average overhead across the entire set is 23% of duplication and comparison overhead, compared with an average of 69% for the previous best reported values across the set. The methodology presented represents a breakthrough in concurrent error detection (CED). The highly efficient, novel designs produced are tailored to each circuit's function, rather than being constrained by a particular modular CED design methodology. Results are synthesised using two-input gates and are TSC with respect to all gate input and output stuck-at faults. The method can be used to add CED with or without modifications to the original logic, and can be generalised to any implementation technology and fault model. An example circuit is analysed and rigorously proven to be TSC.

==> hotBrainNormalOp.txt <==
$$&	$$&	$$&	$$&			$y_5$&							$y_4$&	$y_0$&	$y_1$&	$y_8$&	$y_2$&	$y_7$&	$y_9$&	$y_6$&										$z0$&	$y_3=z1$\\	
$x_0$&	$x_1$&	$x_2$&	$x_3$&			$g_2$&							$g_9$&	$g_{10}$&	$g_{11}$&	$g_{12}$&	$g_{13}$&	$g_{14}$&	$g_{15}$&	$g_{16}$&										$g_{26}$&	$g_{27}$	\\
\hline
0&	0&	0&	0&			1&							1&	1&	1&	0&	1&	1&	1&	1&										1&	0	\\
0&	0&	0&	1&			1&							0&	1&	1&	1&	1&	1&	1&	1&										1&	0	\\
0&	0&	1&	0&			1&							1&	1&	1&	1&	1&	1&	1&	1&										1&	0	\\
0&	0&	1&	1&			1&							1&	1&	1&	1&	0&	1&	1&	1&										1&	0	\\
0&	1&	0&	0&			1&							1&	1&	1&	1&	1&	1&	1&	1&										1&	0	\\
0&	1&	0&	1&			1&							1&	1&	1&	1&	1&	1&	1&	0&										1&	0	\\
0&	1&	1&	0&			1&							1&	1&	1&	1&	1&	1&	1&	1&										1&	0	\\
0&	1&	1&	1&			1&							1&	1&	0&	1&	1&	1&	1&	1&										1&	0	\\
1&	0&	0&	0&			1&							1&	1&	1&	1&	1&	1&	0&	1&										1&	0	\\
1&	0&	0&	1&			0&							1&	1&	1&	1&	1&	1&	1&	1&										1&	0	\\
1&	0&	1&	0&			1&							1&	1&	1&	1&	1&	1&	1&	1&										1&	0	\\
1&	0&	1&	1&			1&							1&	1&	1&	1&	1&	1&	1&	1&										0&	1	\\
1&	1&	0&	0&			1&							1&	1&	1&	1&	1&	1&	1&	1&										1&	0	\\
1&	1&	0&	1&			1&							1&	1&	1&	1&	1&	0&	1&	1&										1&	0	\\
1&	1&	1&	0&			1&							1&	1&	1&	1&	1&	1&	1&	1&										1&	0	\\
1&	1&	1&	1&			0&							0&	0&	0&	0&	0&	0&	0&	0&										0&	0	\\


==> hotBrainNormalOpg24g25.txt <==
$$&	$$&	$$&	$$&			$y_5$&							$y_4$&	$y_0$&	$y_1$&	$y_8$&	$y_2$&	$y_7$&	$y_9$&	$y_6$&								$$&	$$&	$z_0$&	$y_3=z_1$  \\
$x_0$&	$x_1$&	$x_2$&	$x_3$&			$g_2$&							$g_9$&	$g_{10}$&	$g_{11}$&	$g_{12}$&	$g_{13}$&	$g_{14}$&	$g_{15}$&	$g_{16}$&								$g_{24}$&	$g_{25}$&	$g_{26}$&	$g_{27}$  \\
\hline
0&	0&	0&	0&			1&							1&	0&	1&	1&	1&	1&	1&	1&								1&	0&	1&	0  \\
0&	0&	0&	1&			1&							1&	1&	1&	0&	1&	1&	1&	1&								1&	0&	1&	0  \\
0&	0&	1&	0&			1&							0&	1&	1&	1&	1&	1&	1&	1&								1&	0&	1&	0  \\
0&	0&	1&	1&			1&							1&	1&	1&	1&	1&	1&	1&	1&								0&	1&	1&	0  \\
0&	1&	0&	0&			1&							1&	1&	1&	1&	0&	1&	1&	1&								1&	0&	1&	0  \\
0&	1&	0&	1&			1&							1&	1&	1&	1&	1&	1&	1&	1&								0&	1&	1&	0  \\
0&	1&	1&	0&			1&							1&	1&	1&	1&	1&	1&	1&	0&								1&	0&	1&	0  \\
0&	1&	1&	1&			1&							1&	1&	1&	1&	1&	1&	1&	1&								0&	1&	1&	0  \\
1&	0&	0&	0&			1&							1&	1&	0&	1&	1&	1&	1&	1&								1&	0&	1&	0  \\
1&	0&	0&	1&			1&							1&	1&	1&	1&	1&	1&	0&	1&								1&	0&	1&	0  \\
1&	0&	1&	0&			0&							1&	1&	1&	1&	1&	1&	1&	1&								0&	1&	1&	0  \\
1&	0&	1&	1&			1&							1&	1&	1&	1&	1&	1&	1&	1&								0&	1&	1&	0  \\
1&	1&	0&	0&			1&							1&	1&	1&	1&	1&	1&	1&	1&								1&	1&	0&	1  \\
1&	1&	0&	1&			1&							1&	1&	1&	1&	1&	1&	1&	1&								0&	1&	1&	0  \\
1&	1&	1&	0&			1&							1&	1&	1&	1&	1&	0&	1&	1&								1&	0&	1&	0  \\
1&	1&	1&	1&			1&							1&	1&	1&	1&	1&	1&	1&	1&								0&	1&	1&	0  \\


==> hotbrainST.txt <==
Fault & $x$ \\
\hline
$a_0.0$ & 0010 \\
$b_0.0$ & 0011 \\
$q_0.0$ & 0010 \\
$a_0.1$ & 0000 \\
$b_0.1$ & 0010 \\
$q_0.1$ & 0000 \\

$a_1.0$ & 1000 \\
$b_1.0$ & 1100 \\
$q_1.0$ & 0000 \\
$a_1.1$ & 0000 \\
$b_1.1$ & 1000 \\
$q_1.1$ & 1000 \\

$a_2.0$ & 0010 \\
$b_2.0$ & 1010 \\
$q_2.0$ & 0000 \\
$a_2.1$ & 1010 \\
$b_2.1$ & 1000 \\
$q_2.1$ & 1010 \\

$a_3.0$ & 0000 \\
$b_3.0$ & 0001 \\
$q_3.0$ & 0001 \\
$a_3.1$ & 1010 \\
$b_3.1$ & 0000 \\
$q_3.1$ & 0000 \\

$a_4.0$ & 0010 \\
$b_4.0$ & 0001 \\
$q_4.0$ & 0000 \\
$a_4.1$ & 0000 \\
$b_4.1$ & 0000 \\
$q_4.1$ & 0001 \\

$a_5.0$ & 0001 \\
$b_5.0$ & 0011 \\
$q_5.0$ & 0001 \\
$a_5.1$ & 0000 \\
$b_5.1$ & 0001 \\
$q_5.1$ & 0000 \\

$a_6.0$ & 1100 \\
$b_6.0$ & 1100 \\
$q_6.0$ & 0000 \\
$a_6.1$ & 0100 \\
$b_6.1$ & 1000 \\
$q_6.1$ & 1100 \\

$a_7.0$ & 1000 \\
$b_7.0$ & 0100 \\
$q_7.0$ & 0100 \\
$a_7.1$ & 0000 \\
$b_7.1$ & 0000 \\
$q_7.1$ & 0000 \\

$a_8.0$ & 1100 \\
$b_8.0$ & 0100 \\
$q_8.0$ & 0000 \\
$a_8.1$ & 0100 \\
$b_8.1$ & 0000 \\
$q_8.1$ & 0100 \\

$a_9.0$ & 0110 \\
$b_9.0$ & 0010 \\
$q_9.0$ & 0000 \\
$a_9.1$ & 0010 \\
$b_9.1$ & 0000 \\
$q_9.1$ & 0010 \\

$a_{10}.0$ & 0100 \\
$b_{10}.0$ & 0000 \\
$q_{10}.0$ & 0001 \\
$a_{10}.1$ & 0000 \\
$b_{10}.1$ & 0001 \\
$q_{10}.1$ & 0000 \\

$a_{11}.0$ & 0000 \\
$b_{11}.0$ & 1000 \\
$q_{11}.0$ & 0000 \\
$a_{11}.1$ & 0001 \\
$b_{11}.1$ & 0000 \\
$q_{11}.1$ & 0001 \\

$a_{12}.0$ & 0101 \\
$b_{12}.0$ & 0001 \\
$q_{12}.0$ & 0000 \\
$a_{12}.1$ & 0001 \\
$b_{12}.1$ & 0000 \\
$q_{12}.1$ & 0001 \\

$a_{13}.0$ & 0000 \\
$b_{13}.0$ & 0100 \\
$q_{13}.0$ & 0000 \\
$a_{13}.1$ & 0100 \\
$b_{13}.1$ & 0101 \\
$q_{13}.1$ & 0100 \\

$a_{14}.0$ & 0010 \\
$b_{14}.0$ & 1110 \\
$q_{14}.0$ & 0000 \\
$a_{14}.1$ & 1110 \\
$b_{14}.1$ & 1100 \\
$q_{14}.1$ & 1110 \\

$a_{15}.0$ & 0001 \\
$b_{15}.0$ & 1001 \\
$q_{15}.0$ & 0000 \\
$a_{15}.1$ & 1001 \\
$b_{15}.1$ & 1000 \\
$q_{15}.1$ & 1001 \\

$a_{16}.0$ & 0010 \\
$b_{16}.0$ & 0110 \\
$q_{16}.0$ & 0000 \\
$a_{16}.1$ & 0110 \\
$b_{16}.1$ & 0100 \\
$q_{16}.1$ & 0110 \\

$a_{17}.0$ & 0000 \\
$b_{17}.0$ & 0000 \\
$q_{17}.0$ & 0000 \\
$a_{17}.1$ & 0110 \\
$b_{17}.1$ & 0010 \\
$q_{17}.1$ & 0010 \\

$a_{18}.0$ & 0000 \\
$b_{18}.0$ & 0000 \\
$q_{18}.0$ & 0000 \\
$a_{18}.1$ & 1000 \\
$b_{18}.1$ & 1110 \\
$q_{18}.1$ & 1000 \\

$a_{19}.0$ & 0001 \\
$b_{19}.0$ & 0000 \\
$q_{19}.0$ & 0001 \\
$a_{19}.1$ & 0000 \\
$b_{19}.1$ & 1001 \\
$q_{19}.1$ & 0000 \\

$a_{20}.0$ & 0000 \\
$b_{20}.0$ & 0000 \\
$q_{20}.0$ & 0001 \\
$a_{20}.1$ & 0100 \\
$b_{20}.1$ & 0001 \\
$q_{20}.1$ & 0100 \\

$a_{21}.0$ & 0001 \\
$b_{21}.0$ & 0000 \\
$q_{21}.0$ & 0010 \\
$a_{21}.1$ & 0000 \\
$b_{21}.1$ & 0001 \\
$q_{21}.1$ & 0000 \\

$a_{22}.0$ & 0000 \\
$b_{22}.0$ & 0000 \\
$q_{22}.0$ & 0000 \\
$a_{22}.1$ & 1000 \\
$b_{22}.1$ & 0010 \\
$q_{22}.1$ & 0010 \\

$a_{23}.0$ & 0011 \\
$b_{23}.0$ & 0101 \\
$q_{23}.0$ & 0001 \\
$a_{23}.1$ & 0001 \\
$b_{23}.1$ & 0001 \\
$q_{23}.1$ & 0011 \\

$a_{24}.0$ & 0011 \\
$b_{24}.0$ & 0001 \\
$q_{24}.0$ & 0000 \\
$a_{24}.1$ & 0010 \\
$b_{24}.1$ & 0011 \\
$q_{24}.1$ & 0011 \\

$a_{25}.0$ & 0010 \\
$b_{25}.0$ & 0000 \\
$q_{25}.0$ & 0011 \\
$a_{25}.1$ & 0000 \\
$b_{25}.1$ & 0010 \\
$q_{25}.1$ & 0000 \\

$a_{26}.0$ & 0011 \\
$b_{26}.0$ & 0000 \\
$q_{26}.0$ & 0000 \\
$a_{26}.1$ & 0000 \\
$b_{26}.1$ & 0011 \\
$q_{26}.1$ & 1100 \\

$a_{27}.0$ & 1100 \\
$b_{27}.0$ & 0000 \\
$q_{27}.0$ & 1100 \\
$a_{27}.1$ & 1101 \\
$b_{27}.1$ & 1100 \\
$q_{27}.1$ & 0000 \\

  

==> jutfig/proofA.txt <==
$q11=y_0$ & $z_0$ & $$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$ & $x_0\overline{x_1}\overline{x_2}$\\
$q10=y_1$ & $z_0$ & $$ & $x_0\overline{x_1}\overline{x_2}x_3$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$\\
$q13=y_2$ & $z_0$ & $$ & $\overline{x_0}x_1\overline{x_2}\overline{x_3}$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$\\
$q27=y_3$ & $z_1$ & $$ & $\overline{x_0}x_1\overline{x_2}\overline{x_3}$ & $x_0x_1\overline{x_2}\overline{x_3}$\\
$q6=y_4$ & $z_0$ & $$ & $\overline{x_0}\overline{x_1}x_2\overline{x_3}$ & $x_0x_1\overline{x_2}\overline{x_3}$\\
$q2=y_5$ & $z_0$ & $\overline{x_0}\overline{x_1}\overline{x_2}$ & $$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$\\
$q2=y_5$ & $z_0$ & $x_0x_1\overline{x_2}$ & $\overline{x_0}x_1\overline{x_2}x_3$ & $$\\
$q2=y_5$ & $z_0$ & $x_1+x_2$ & $$ & $$\\
$q15=y_6$ & $z_0$ & $all$ & $\overline{x_0}x_1x_2\overline{x_3}$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$\\
$q9=y_7$ & $z_0$ & $all$ & $x_0x_1x_2\overline{x_3}$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$\\
$q12=y_8$ & $z_0$ & $all$ & $\overline{x_0}\overline{x_1}\overline{x_2}x_3$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$\\
$q14=y_9$ & $z_0$ & $all$ & $x_0\overline{x_1}x_2\overline{x_3}$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$\\
$a11$ & $q11$ & $\overline{x_2}\overline{x_3}$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$ & $x_0\overline{x_2}\overline{x_3}$\\
$b11$ & $q11$ & $\overline{x_0}\overline{x_1}$ & $\overline{x_0}\overline{x_1}x_2$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$\\
$a10$ & $q10$ & $\overline{x_2}\overline{x_3}$ & $x_0\overline{x_1}\overline{x_2}\overline{x_3}$ & $x_1\overline{x_2}\overline{x_3}$\\
$b10$ & $q10$ & $x_0\overline{x_1}$ & $x_0\overline{x_1}x_2$ & $x_0\overline{x_1}\overline{x_2}\overline{x_3}$\\
$a13$ & $q13$ & $\overline{x_2}\overline{x_3}$ & $\overline{x_0}x_1\overline{x_2}\overline{x_3}$ & $x_0\overline{x_2}\overline{x_3}$\\
$b13$ & $q13$ & $\overline{x_0}\overline{x_1}$ & $\overline{x_0}x_1x_2$ & $\overline{x_0}x_1\overline{x_2}\overline{x_3}$\\
$a27$ & $q27$ & $x_0x_1$ & $x_1x_2$ & $x_0x_1\overline{x_2}\overline{x_3}$\\
$b27$ & $q27$ & $\overline{x_2}\overline{x_3}$ & $x_0x_1\overline{x_2}\overline{x_3}$ & $\overline{x_0}\overline{x_2}\overline{x_3}$\\
$a16$ & $q16$ & $x_2\overline{x_3}$ & $\overline{x_0}\overline{x_1}x_2\overline{x_3}$ & $x_0x_2\overline{x_3}$\\
$b16$ & $q16$ & $\overline{x_0}\overline{x_1}$ & $\overline{x_0}\overline{x_1}\overline{x_2}$ & $\overline{x_0}\overline{x_1}x_2\overline{x_3}$\\
$a2$ & $q2$ & $x_2\overline{x_3}$ & $x_0\overline{x_1}x_2\overline{x_3}$ & $x_1x_2\overline{x_3}$\\
$b2$ & $q2$ & $x_0\overline{x_1}$ & $x_0\overline{x_1}\overline{x_2}$ & $x_0\overline{x_1}x_2\overline{x_3}$\\
$a15$ & $q15$ & $x_2\overline{x_3}$ & $\overline{x_0}x_1x_2\overline{x_3}$ & $x_0x_2\overline{x_3}$\\
$b15$ & $q15$ & $\overline{x_0}x_1$ & $\overline{x_0}x_1\overline{x_2}$ & $\overline{x_0}x_1x_2\overline{x_3}$\\
$a9$ & $q9$ & $x_2\overline{x_3}$ & $x_0x_1x_2\overline{x_3}$ & $\overline{x_0}x_2\overline{x_3}$\\
$b9$ & $q9$ & $x_0x_1$ & $x_0x_1\overline{x_2}$ & $x_0x_1x_2\overline{x_3}$\\
$a12$ & $q12$ & $\overline{x_2}x_3$ & $\overline{x_2}x_3\overline{x_0}\overline{x_1}$ & $x_0\overline{x_2}x_3$\\
$b12$ & $q12$ & $\overline{x_0}\overline{x_1}$ & $\overline{x_0}\overline{x_1}x_2$ & $\overline{x_0}\overline{x_1}\overline{x_2}x_3$\\
$a14$ & $q14$ & $\overline{x_2}x_3$ & $x_0\overline{x_1}\overline{x_2}x_3$ & $x_1\overline{x_2}x_3$\\
$b14$ & $q14$ & $x_0\overline{x_1}$ & $x_0\overline{x_1}x_2$ & $x_0\overline{x_1}\overline{x_2}x_3$\\
$q5$ & $q11$ & $\overline{x_2}\overline{x_3}$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$ & $x_0\overline{x_2}\overline{x_3}$\\
$q5$ & $q16$ & $x_2\overline{x_3}$ & $$ & $$\\
$q5$ & $q12$ & $\overline{x_2}x_3$ & $$ & $$\\
$a5$ & $q11$ & $\overline{x_1}\overline{x_2}\overline{x_3}$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$ & $x_0\overline{x_1}\overline{x_2}\overline{x_3}$\\
$b5$ & $q11$ & $\overline{x_0}\overline{x_2}\overline{x_3}$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$ & $\overline{x_0}x_1\overline{x_2}\overline{x_3}$\\
$q4$ & $q11$ & $\overline{x_0}\overline{x_1}$ & $\overline{x_0}\overline{x_1}x_2$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$\\
$q4$ & $q10$ & $x_0\overline{x_1}$ & $$ & $$\\
$q4$ & $q13$ & $\overline{x_0}x_1$ & $$ & $$\\
$q4$ & $q27$ & $x_0x_1$ & $$ & $$\\
$a4$ & $q11$ & $\overline{x_0}\overline{x_1}\overline{x_3}$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$ & $\overline{x_0}\overline{x_1}x_2\overline{x_3}$\\
$b4$ & $q11$ & $\overline{x_0}\overline{x_1}\overline{x_2}$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$ & $\overline{x_0}\overline{x_1}\overline{x_2}x_3$\\
$q1$ & $q10$ & $\overline{x_2}\overline{x_3}$ & $x_0\overline{x_1}\overline{x_2}\overline{x_3}$ & $x_1\overline{x_2}\overline{x_3}$\\
$q1$ & $q2$ & $x_2\overline{x_3}$ & $$ & $$\\
$q1$ & $q14$ & $\overline{x_2}x_3$ & $$ & $$\\
$a1$ & $q10$ & $\overline{x_1}\overline{x_2}\overline{x_3}$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$ & $x_0\overline{x_1}\overline{x_2}\overline{x_3}$\\
$b1$ & $q10$ & $x_0\overline{x_2}\overline{x_3}$ & $x_0\overline{x_1}\overline{x_2}\overline{x_3}$ & $x_0x_1\overline{x_2}\overline{x_3}$\\
$q8$ & $q13$ & $\overline{x_2}\overline{x_3}$ & $\overline{x_0}x_1\overline{x_2}\overline{x_3}$ & $x_0\overline{x_2}\overline{x_3}$\\
$q8$ & $q15$ & $x_2\overline{x_3}$ & $$ & $$\\
$a8$ & $q13$ & $x_1\overline{x_2}\overline{x_3}$ & $\overline{x_0}x_1\overline{x_2}\overline{x_3}$ & $x_0x_1\overline{x_2}\overline{x_3}$\\
$b8$ & $q13$ & $\overline{x_2}\overline{x_3}\overline{x_0}$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$ & $\overline{x_0}x_1\overline{x_2}\overline{x_3}$\\
$q6$ & $q27$ & $\overline{x_2}\overline{x_3}$ & $x_0x_1\overline{x_2}\overline{x_3}$ & $\overline{x_0}\overline{x_2}\overline{x_3}$\\
$q6$ & $q9$ & $\overline{x_0}x_2$ & $$ & $$\\
$a6$ & $q27$ & $x_1\overline{x_2}\overline{x_3}$ & $\overline{x_0}x_1\overline{x_2}\overline{x_3}$ & $x_0x_1\overline{x_2}\overline{x_3}$\\
$b6$ & $q27$ & $x_0\overline{x_2}\overline{x_3}$ & $x_0\overline{x_1}\overline{x_2}\overline{x_3}$ & $x_0x_1\overline{x_2}\overline{x_3}$\\
$q0$ & $q16$ & $\overline{x_0}\overline{x_1}$ & $\overline{x_0}\overline{x_1}\overline{x_2}$ & $\overline{x_0}\overline{x_1}x_2\overline{x_3}$\\
$q0$ & $q2$ & $x_0\overline{x_1}$ & $$ & $$\\
$q0$ & $q15$ & $\overline{x_0}x_1$ & $$ & $$\\
$q0$ & $q9$ & $x_0x_1$ & $$ & $$\\
$a0$ & $q16$ & $\overline{x_0}\overline{x_1}\overline{x_3}$ & $\overline{x_0}\overline{x_1}\overline{x_2}\overline{x_3}$ & $\overline{x_0}\overline{x_1}x_2\overline{x_3}$\\
$b0$ & $q16$ & $\overline{x_0}\overline{x_1}x_2$ & $\overline{x_0}\overline{x_1}x_2\overline{x_3}$ & $\overline{x_0}\overline{x_1}x_2\overline{x_3}$\\


==> jutfig/smilodon.txt <==
$U_{0}$ & \tiny{$\overline{a}\overline{b}\overline{c}\overline{d}+\overline{a}\overline{b}\overline{c}d+\overline{a}b\overline{c}\overline{d}+a\overline{b}\overline{c}\overline{d}+a\overline{b}\overline{c}d+ab\overline{c}\overline{d}+ab\overline{c}d+abc\overline{d}+abcd$} & $X_{2}, U_{5}, U_{10}, U_{10}$ \\
$U_{1}$ & \tiny{$\overline{a}\overline{b}\overline{c}\overline{d}+\overline{a}b\overline{c}\overline{d}+a\overline{b}\overline{c}\overline{d}+a\overline{b}c\overline{d}+a\overline{b}cd+abcd$} & $U_{8}, U_{10}, U_{11}, U_{13}$ \\
$U_{2}$ & \tiny{$\overline{a}\overline{b}cd+\overline{a}b\overline{c}\overline{d}+a\overline{b}\overline{c}d+ab\overline{c}\overline{d}+ab\overline{c}d+abc\overline{d}+abcd$} & $U_{8}, U_{5}, U_{9}, U_{10}$ \\
$U_{3}$ & \tiny{$\overline{a}\overline{b}\overline{c}d+\overline{a}\overline{b}c\overline{d}+\overline{a}b\overline{c}d+\overline{a}bc\overline{d}+a\overline{b}\overline{c}d+a\overline{b}c\overline{d}+ab\overline{c}\overline{d}+abcd$} & $U_{8}, U_{5}, U_{0}, U_{6}$ \\
$U_{4}$ & \tiny{$\overline{a}\overline{b}c\overline{d}+\overline{a}\overline{b}cd+\overline{a}b\overline{c}\overline{d}+\overline{a}b\overline{c}d+\overline{a}bc\overline{d}+\overline{a}bcd+a\overline{b}\overline{c}\overline{d}+a\overline{b}\overline{c}d+a\overline{b}cd$} & $U_{13}, U_{1}, U_{8}, U_{8}$ \\
$U_{5}$ & Edge Triggered D-Latch & $C, U_{6}$ \\
$U_{6}$ & \tiny{$\overline{a}\overline{b}\overline{c}\overline{d}+\overline{a}\overline{b}\overline{c}d+\overline{a}bc\overline{d}+\overline{a}bcd+a\overline{b}\overline{c}\overline{d}+a\overline{b}\overline{c}d+ab\overline{c}\overline{d}$} & $X_{2}, U_{5}, U_{7}, X_{1}$ \\
$U_{7}$ & \tiny{$\overline{a}\overline{b}\overline{c}d+\overline{a}\overline{b}c\overline{d}+\overline{a}\overline{b}cd+\overline{a}b\overline{c}d+\overline{a}bc\overline{d}+\overline{a}bcd+a\overline{b}\overline{c}\overline{d}+a\overline{b}\overline{c}d+a\overline{b}c\overline{d}+a\overline{b}cd+ab\overline{c}d+abcd$} & $X_{0}, X_{1}, U_{8}, U_{5}$ \\
$U_{8}$ & Edge Triggered D-Latch & $C, U_{9}$ \\
$U_{9}$ & \tiny{$\overline{a}\overline{b}cd+\overline{a}b\overline{c}\overline{d}+\overline{a}b\overline{c}d+\overline{a}bc\overline{d}+a\overline{b}c\overline{d}+a\overline{b}cd+ab\overline{c}\overline{d}+ab\overline{c}d$} & $X_{2}, U_{8}, U_{5}, U_{0}$ \\
$U_{10}$ & \tiny{$\overline{a}\overline{b}\overline{c}d+\overline{a}\overline{b}c\overline{d}+\overline{a}\overline{b}cd+\overline{a}b\overline{c}d+\overline{a}bc\overline{d}+\overline{a}bcd+a\overline{b}\overline{c}\overline{d}+a\overline{b}\overline{c}d+a\overline{b}c\overline{d}+a\overline{b}cd+ab\overline{c}d+abcd$} & $X_{0}, X_{1}, U_{8}, U_{5}$ \\
$U_{11}$ & \tiny{$\overline{a}\overline{b}\overline{c}\overline{d}+\overline{a}\overline{b}cd+\overline{a}b\overline{c}d+\overline{a}bc\overline{d}+a\overline{b}\overline{c}d+a\overline{b}cd+ab\overline{c}\overline{d}+ab\overline{c}d+abc\overline{d}$} & $U_{3}, U_{2}, U_{3}, U_{12}$ \\
$U_{12}$ & Edge Triggered D-Latch & $C, U_{6}$ \\
$U_{13}$ & Edge Triggered D-Latch & $C, U_{14}$ \\
$U_{14}$ & \tiny{$\overline{a}\overline{b}\overline{c}d+\overline{a}\overline{b}cd+\overline{a}b\overline{c}\overline{d}+\overline{a}b\overline{c}d+\overline{a}bc\overline{d}+\overline{a}bcd+a\overline{b}c\overline{d}+a\overline{b}cd+ab\overline{c}\overline{d}+ab\overline{c}d$} & $X_{2}, U_{8}, U_{5}, U_{4}$ \\

